Benchmarking Quantum Chemistry Computations with Variational, Imaginary Time Evolution, and Krylov Space Solver Algorithms

The rapid progress of noisy intermediate-scale quantum (NISQ) computing underscores the need to test and evaluate new devices and applications. Quantum chemistry is a key application area for these devices, and therefore serves as an important benchmark for current and future quantum computer performance. Previous benchmarks in this field have focused on variational methods for computing ground and excited states of various molecules, including a benchmarking suite focused on performance of computing ground states for alkali-hydrides under an array of error mitigation methods. Here, we outline state of the art methods to reach chemical accuracy in hybrid quantum-classical electronic structure calculations of alkali hydride molecules on NISQ devices from IBM. We demonstrate how to extend the reach of variational eigensolvers with new symmetry preserving Ans\"atze. Next, we outline how to use quantum imaginary time evolution and Lanczos as a complementary method to variational techniques, highlighting the advantages of each approach. Finally, we demonstrate a new error mitigation method which uses systematic error cancellation via hidden inverse gate constructions, improving the performance of typical variational algorithms. These results show that electronic structure calculations have advanced rapidly, to routine chemical accuracy for simple molecules, from their inception on quantum computers a few short years ago, and they point to further rapid progress to larger molecules as the power of NISQ devices grows.

==> csv/KH_Energy_2qubit_QITE_datacsv.csv <==
,distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0,0.5,-590.4717636,-590.3265902,-590.338639,-590.2807243999999,-590.1212778,-590.1899583,-590.0996173,0.5,-590.478768,-590.332,-590.3404577,-590.2840858,-590.1153308999999,-590.1867986000001,-590.0963702,0.00723641,0.005812431,0.054781517,0.003133083,0.0062778,0.09381578,0.003474793,0.0006262,0.664178357,0.000279546,0.000291916,0.001364108,0.000920265,0.000503208,0.515,0.535,0.555,0.575,0.595,0.615
1,1.0,-593.0942875,-592.8712911,-592.9666053,-592.8296838,-592.6313135,-592.7459959,-592.6041025000001,1.0,-593.1024563999999,-592.888,-592.9685598,-592.831568,-592.6225891,-592.7408422,-592.602483,0.007712475,0.016708875,0.002253925,0.00185808,0.008313505,0.004855045,0.0016442999999999998,0.000878715,0.10070191199999999,0.000716434,5.85e-06,0.0017307639999999999,0.0018856629999999999,0.000520999,1.015,1.035,1.055,1.075,1.095,1.115
2,1.5,-593.4777642000001,-593.2433482999999,-593.2996277999999,-593.2421415,-592.8284535,-592.9349449,-593.0161377999999,1.5,-593.4850994,-593.2762481000001,-593.3313862000001,-593.242454,-592.8232144,-592.9052312000001,-593.016012,0.007235845,0.03289973,0.00238129,7.96e-05,0.0052396000000000005,0.000953957,0.00035893300000000003,0.0022144960000000003,0.067834097,0.00207833,0.00035156,0.0016202360000000002,6.27e-05,0.000799,1.515,1.535,1.555,1.575,1.595,1.615
3,2.0,-593.5741659,-593.3699224999999,-593.4307245,-593.3701112000001,-592.8555812000001,-592.9650184999999,-593.1419026000001,2.0,-593.5770501000001,-593.3972459,-593.4299533,-593.3701595,-592.8608092999999,-592.9541512999999,-593.141127,0.00288389,0.027323405,0.00082297,0.00040481,0.00522829,0.010919973000000001,0.00041859,0.003231365,0.040474927,0.004870492,0.00020349599999999998,0.002017192,0.030943301,8.22e-05,2.015,2.035,2.055,2.075,2.095,2.115
4,2.5,-593.5557169,-593.3735622,-593.4458818,-593.3712587,-592.9129411,-592.955171,-593.3088903,2.5,-593.5593966,-593.414671,-593.4468649,-593.3717921,-592.9067036,-592.9983106000001,-593.185995,0.003679235,0.04110881,0.001395935,0.00064017,0.006237775,0.043551217,0.122789193,0.000379822,0.090238082,0.0009242660000000001,0.00025197,0.0005499519999999999,0.032545698,0.106009983,2.515,2.535,2.555,2.575,2.595,2.615


==> csv/KH_Energy_data.csv <==
distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0.5,-590.4779589,-590.3926151,-590.3393073,-590.2820399,-590.1239015,-590.1879138,-590.0958254,0.5,-590.478768,-590.3965417,-590.3404577,-590.2840858,-590.1153309,-590.1867986,-590.0963702,0.0008091,0.0039266,0.0011504,0.0020459,0.0085706,0.0011152,0.0005448,0.0008081,0.00113389,0.000409174,0.00080564,0.000867395,0.000515096,0.0005438,0.515,0.535,0.555,0.575,0.595,0.615
1,-593.0952739,-592.9652861,-592.9631691,-592.8292671,-592.6355126,-592.7411697,-592.6013409,0.75,-592.5543177,-592.4532427,-592.4237473,-592.3293134,-592.1567588,-592.2507532,-592.1277291,0.0071825,0.0019502,0.0053907,0.0023009,0.0129235,0.0003275,0.0011421,0.00156594,0.001557479,0.000603095,0.000876331,0.00105404,0.0003265,0.000719621,1.015,1.035,1.055,1.075,1.095,1.115
1.5,-593.4766126,-593.3423355,-593.3289914,-593.2390249,-592.8311168,-592.9064513,-593.0133909,1,-593.1024564,-592.9672363,-592.9685598,-592.831568,-592.6225891,-592.7408422,-592.602483,0.0084868,0.0053402,0.0023948,0.0034291,0.0079024,0.0012201,0.0026211,0.002506929,0.001918663,0.001257389,0.001040953,0.001570416,0.0012191,1.01E-03,1.515,1.535,1.555,1.575,1.595,1.615
2,-593.5715128,-593.4474906,-593.4260617,-593.3710356,-592.8700624,-592.9572427,-593.1405379,1.25,-593.3453288,-593.2138393,-593.2031753,-593.0744165,-592.7827173,-592.8711613,-592.8530522,0.0055373,0.001539,0.0038916,0.0008761,0.0092531,0.0030914,0.0005891,0.002506127,0.001538,0.001352862,0.000852134,0.001758792,0.001571254,0.0005881,2.015,2.035,2.055,2.075,2.095,2.115
2.5,-593.5601818,-593.4666355,-593.4430078,-593.3673645,-592.9123164,-593.0015685,-593.1862262,1.5,-593.4850994,-593.3476757,-593.3313862,-593.242454,-592.8232144,-592.9052312,-593.016012,0.0007852,0.0083673,0.0038571,0.0044276,0.0056128,0.0032579,0.0002312,0.0007842,0.00191418,0.001299559,0.000791508,0.001833732,0.001644309,0.0002302,2.515,2.535,2.555,2.575,2.595,2.615
,,,,,,,,1.75,-593.5534156,-593.4148583,-593.3976397,-593.3315752,-592.8408914,-592.9295501,-593.0974182,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2,-593.5770501,-593.4490296,-593.4299533,-593.3701595,-592.8608093,-592.9541513,-593.141127,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.25,-593.5748315,-593.4659144,-593.4432216,-593.379196,-592.882986,-592.9772644,-593.1670563,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.5,-593.5593966,-593.4750028,-593.4468649,-593.3717921,-592.9067036,-592.9983106,-593.185995,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.75,-593.5400609,-593.4822661,-593.4471248,-593.3562967,-592.9311394,-593.0173587,-593.2039391,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3,-593.5244303,-593.4907711,-593.4478187,-593.3384751,-592.9542226,-593.0341394,-593.222708,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3.25,-593.5171954,-593.500996,-593.4505406,-593.3231933,-592.9729571,-593.0479572,-593.2399966,,,,,,,,,,,,,,,,,,,,


==> csv/LiH_Energy_2qubit_QITE_datacsv.csv <==
,distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,energy_2_2,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,energy_e2_2,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_diff_2_2,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,ene_std_2_2,distance1,distance2,distance3,distance4,distance5,distance6
0,0.5,-7.02746452,-6.995308373,-6.76379685,-7.006032733,-6.67690863,-6.538048287,-6.875555763,-7.034571093,0.5,-7.029052292,-6.994489296,-6.764521396,-7.006407363,-6.673542876,-6.535736737,-6.875555262,-6.97574402,0.00158548,0.000819073,0.00072315,0.000377267,0.058827073,0.002308287,4.93E-07,0.00336863,9.99E-05,0.001049425,0.000772426,0.000322161,0.002276118,0.047196029,6.04E-05,0.011884228,0.515,0.535,0.555,0.575,0.595,0.615
1,1,-7.750475917,-7.62248252,-7.453436613,-7.69030249,-7.083252697,-6.982381703,-7.44312207,-7.637285977,1,-7.767496701,-7.620503488,-7.454149032,-7.690521473,-7.079247084,-7.013320195,-7.441824257,-7.60693,0.017024083,0.00197903,0.000713387,0.00021751,0.030355977,0.030938297,0.00130207,0.004227697,0.001049425,0.000672456,0.001122495,0.000376326,0.001636781,0.029382624,0.000284713,0.03502605,1.015,1.035,1.055,1.075,1.095,1.115
2,1.5,-7.858381407,-7.718387427,-7.575983027,-7.784144933,-7.166602671,-7.139661377,-7.51495603,-7.69793925,1.5,-7.863579822,-7.71742821,-7.574909279,-7.784505647,-7.156652388,-7.138956201,-7.513965299,-7.70364728,0.005198593,0.000959217,0.001073027,0.000365067,0.00570803,0.000701377,0.00098603,0.009952671,0.011395348,0.001859826,0.002155172,0.000412341,0.001991823,0.039397887,0.00048608,0.000920416,1.515,1.535,1.555,1.575,1.595,1.615
3,2,-7.826510923,-7.720945373,-7.589182457,-7.757904933,-7.211802467,-7.19415616,-7.53250907,-7.75510222,2,-7.831533625,-7.722355368,-7.589125278,-7.758290963,-7.194309962,-7.199859635,-7.512963624,-7.6979,0.004999077,0.001414627,5.25E-05,0.000385067,0.05720222,0.00570384,0.01954546,0.010902467,0.000672456,0.002044337,0.001410432,0.000196927,0.002810205,0.008175936,0.029004142,0.103575634,2.015,2.035,2.055,2.075,2.095,2.115
4,2.5,-7.770431458,-7.711982363,-7.57517147,-7.706460267,-7.22671344,-7.23828737,-7.477834767,-7.66650905,2.5,-7.773544133,-7.709312988,-7.576622585,-7.70716482,-7.223924095,-7.236890503,-7.505283871,-7.68055,0.003108542,0.002669393,0.00144853,0.000699733,0.01404095,0.00139737,0.027449073,0.00279344,0.000558492,0.004542338,0.001221471,0.000321226,0.003358107,0.020145439,0.016261385,0.008204093,2.515,2.535,2.555,2.575,2.595,2.615

==> csv/LiH_Energy_Fourqubit_QITE_data.csv <==
,distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0,0.5,-6.89218744,-6.964336457999999,-6.7090205,-6.895076935,-6.69720924,-6.579264875,-6.826582175,0.5,-7.029052292,-6.994489296,-6.764521396,-7.006407362999999,-6.673542876,-6.535736737000001,-6.875555262000001,,,,,,,,0.019421041,0.00063907,0.0160959,0.0012915939999999999,0.011792208,0.017745573,0.002350868,0.515,0.535,0.555,0.575,0.595,0.615
1,1.0,-7.52922838,-7.595188081,-7.332229083,-7.49113386,-7.235254395,-7.095887875,-7.3813477,0.75,-7.556877206,-7.448049209,-7.257190043,-7.493584275,-6.98648902,-6.881344062,-7.296157843,,,,,,,,0.006069705999999999,0.00645697,0.004961467,0.079529558,0.0018767389999999999,0.0017652000000000002,0.019552535,1.015,1.035,1.055,1.075,1.095,1.115
2,1.5,-7.655171000000001,-7.675435729,-7.455169216,-7.60199358,-7.295952315,-7.191843565,-7.51933626,1.0,-7.767496701000001,-7.620503488,-7.454149032,-7.6905214729999996,-7.0792470839999995,-7.013320195,-7.441824257,,,,,,,,0.011277618,0.00681608,0.012019325,0.011277618,0.126030491,0.012452623999999999,0.0032098120000000003,1.515,1.535,1.555,1.575,1.595,1.615
3,2.0,-7.62837632,-7.6882568739999995,-7.46888875,-7.57701961,-7.36389734,-7.23662452,-7.50347406,1.25,-7.845063875,-7.690283768,-7.538453445,-7.765320704,-7.126548692999999,-7.089033311000001,-7.495874926,,,,,,,,0.001852026,0.012138701000000002,0.009708307,0.004959308,0.042574744000000005,0.014336716999999999,0.042574744000000005,2.015,2.035,2.055,2.075,2.095,2.115
4,2.5,-7.63044065,-7.696086117999999,-7.46777929,-7.55681402,-7.337960085,-7.3863902999999995,-7.499508615,1.5,-7.863579822,-7.71742821,-7.574909279,-7.7845056470000005,-7.1566523879999995,-7.138956201,-7.513965299,,,,,,,,0.017276088999999998,0.014881593,0.072672192,0.033534327,0.011323233,0.018779554,0.044650505,2.515,2.535,2.555,2.575,2.595,2.615
5,,,,,,,,,1.75,-7.8541938579999995,-7.724690669,-7.588090134,-7.7775328020000005,-7.17780785,-7.1739792079999996,-7.516611988999999,,,,,,,,,,,,,,,,,,,,
6,,,,,,,,,2.0,-7.831533625,-7.722355368,-7.589125277999999,-7.758290962999999,-7.194309962,-7.199859635,-7.512963624,,,,,,,,,,,,,,,,,,,,
7,,,,,,,,,2.25,-7.803167387,-7.716025632999999,-7.5840482389999995,-7.7336717770000005,-7.208990797,-7.22008745,-7.508048116,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,2.5,-7.773544133,-7.709312988,-7.576622585,-7.70716482,-7.223924095,-7.236890503,-7.5052838710000005,,,,,,,,,,,,,,,,,,,,
9,,,,,,,,,2.75,-7.746398148,-7.70502895,-7.569571886,-7.68063472,-7.24075122,-7.251764366000001,-7.507555679,,,,,,,,,,,,,,,,,,,,
10,,,,,,,,,3.0,-7.726428117,-7.705483666,-7.565064872000001,-7.655172615,-7.260358023999999,-7.265635132000001,-7.517010738,,,,,,,,,,,,,,,,,,,,
11,,,,,,,,,3.25,-7.717979356,-7.711865489,-7.564557837000001,-7.631960447999999,-7.281744357000001,-7.278681338999999,-7.532971664,,,,,,,,,,,,,,,,,,,,


==> csv/LiH_Energy_data.csv <==
distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0.5,-7.032550474,-6.988867728,-6.766046872,-7.005981985,-6.675030562,-6.535304078,-6.875337297,0.5,-7.029052292,-6.994489296,-6.764521396,-7.006407363,-6.673542876,-6.535736737,-6.875555262,0.003498182,0.005621568,0.001525476,0.000425378,0.001487686,0.000432659,0.000217965,0.001294372,0.001969228,0.000552099,0.000424378,0.000665967,0.000431659,0.000216965,0.515,0.535,0.555,0.575,0.595,0.615
1,-7.770095,-7.617680802,-7.456044016,-7.687778066,-7.075385689,-7.016027615,-7.436171015,0.75,-7.556877206,-7.448049209,-7.257190043,-7.493584275,-6.98648902,-6.881344062,-7.296157843,0.002598299,0.002822686,0.001894984,0.002743407,0.003861395,0.00270742,0.005653242,0.002597299,0.0027082,0.000876144,0.000630548,0.000660325,0.000802638,0.000578873,1.015,1.035,1.055,1.075,1.095,1.115
1.5,-7.86579369,-7.708743651,-7.57083191,-7.783751434,-7.158315587,-7.137140309,-7.511806579,1,-7.767496701,-7.620503488,-7.454149032,-7.690521473,-7.079247084,-7.013320195,-7.441824257,0.002213868,0.008684559,0.004077369,0.000754213,0.001663199,0.001815892,0.00215872,0.002212868,0.002615821,0.000725431,0.000753213,0.001172671,0.000886507,7.44E-04,1.515,1.535,1.555,1.575,1.595,1.615
2,-7.827147289,-7.714150216,-7.589921466,-7.758946002,-7.199273107,-7.196986082,-7.503337069,1.25,-7.845063875,-7.690283768,-7.538453445,-7.765320704,-7.126548693,-7.089033311,-7.495874926,0.004386336,0.008205152,0.000796188,0.000655039,0.004963145,0.002873553,0.009626555,0.00261404,0.002282936,0.000795188,0.000529319,0.001019749,0.000959596,0.001393359,2.015,2.035,2.055,2.075,2.095,2.115
2.5,-7.767505891,-7.70900211,-7.573556858,-7.704766604,-7.224868588,-7.237463455,-7.503664969,1.5,-7.863579822,-7.71742821,-7.574909279,-7.784505647,-7.156652388,-7.138956201,-7.513965299,0.006038242,0.000310878,0.003065727,0.002398216,0.000944493,0.000572952,0.001618902,0.00228735,0.000309878,0.000835066,0.000745262,0.000943493,0.000562952,0.000724478,2.515,2.535,2.555,2.575,2.595,2.615
,,,,,,,,1.75,-7.854193858,-7.724690669,-7.588090134,-7.777532802,-7.17780785,-7.173979208,-7.516611989,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2,-7.831533625,-7.722355368,-7.589125278,-7.758290963,-7.194309962,-7.199859635,-7.512963624,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.25,-7.803167387,-7.716025633,-7.584048239,-7.733671777,-7.208990797,-7.22008745,-7.508048116,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.5,-7.773544133,-7.709312988,-7.576622585,-7.70716482,-7.223924095,-7.236890503,-7.505283871,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.75,-7.746398148,-7.70502895,-7.569571886,-7.68063472,-7.24075122,-7.251764366,-7.507555679,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3,-7.726428117,-7.705483666,-7.565064872,-7.655172615,-7.260358024,-7.265635132,-7.517010738,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3.25,-7.717979356,-7.711865489,-7.564557837,-7.631960448,-7.281744357,-7.278681339,-7.532971664,,,,,,,,,,,,,,,,,,,,


==> csv/NaH_Energy_2qubit_QITE_datacsv.csv <==
,distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0,0.5,-158.7733217,-158.3400015,-158.7680325,-158.1624317,-158.0188051,-158.4282875,-157.7643479,0.5,-158.7823097,-158.459,-158.775049,-158.1638056,-158.0098136,-158.4266347,-157.7607879,0.00898771,0.118998465,0.007174713,0.001076887,0.008991495,0.001494717,0.00120658,0.000700389,0.05457045,0.000413562,0.000872953,0.000637407,0.000284311,0.000553531,0.515,0.535,0.555,0.575,0.595,0.615
1,1,-160.0371946,-159.51026,-159.97015,-159.4736622,-159.0022889,-159.3627312,-159.0422638,1,-160.047559,-159.7000846,-159.9772263,-159.4732455,-158.9844922,-159.3614218,-159.0418281,0.01036449,0.18982452,0.006752555,4.58E-05,0.017796915,0.001633785,2.82E-05,0.001591316,0.093269152,0.002803346,0.000677705,0.003158893,0.001963388,0.000312611,1.015,1.035,1.055,1.075,1.095,1.115
2,1.5,-160.2902876,-159.9998716,-160.1976391,-159.8143807,-159.1436636,-159.501408,-159.320782,1.5,-160.3088438,-159.9670969,-160.2050818,-159.8157171,-159.0974848,-159.5006555,-159.3204818,0.01855586,0.03277476,0.007574057,0.001236927,0.046179035,0.000621193,0.000399593,0.007210679,0.784521468,0.001212937,0.000641963,0.007067539,0.00346468,0.000672833,1.515,1.535,1.555,1.575,1.595,1.615
3,2,-160.285106,-159.7547332,-160.2264946,-159.8576093,-159.1962469,-159.5810778,-159.4302289,2,-160.291273,-160.0238646,-160.2372643,-159.8591801,-159.1882131,-159.5804484,-159.4274296,0.00617606,0.269131415,0.010912523,0.001265617,0.008025365,0.000484873,0.003103813,0.001310382,0.049009253,0.00167389,0.00028303,0.00379331,0.005231375,0.00041887,2.015,2.035,2.055,2.075,2.095,2.115
4,2.5,-160.1944103,-160.1559805,-160.2326244,-159.8414913,-159.2500001,-159.6373754,-159.5062799,2.5,-160.2190834,-160.0544277,-160.2395225,-159.8432789,-159.2475921,-159.6288409,-159.5031841,0.02467258,0.1015528,0.00671669,0.0015568,0.002407735,0.00871654,0.003328063,0.001831647,0.195844226,0.001868588,0.001561872,0.001304025,0.003100179,0.001504102,2.515,2.535,2.555,2.575,2.595,2.615
5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> csv/NaH_Energy_data.csv <==
distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0.5,-158.7696856,-158.5389233,-158.769482,-158.1617444,-158.0174095,-158.4146646,-157.7651152,0.5,-158.7823097,-158.5465743,-158.775049,-158.1638056,-158.0098136,-158.4266347,-157.7607879,0.0126241,0.007651,0.005567,0.0020612,0.0075959,0.0119701,0.0043273,0.004089903,0.004155189,0.000897996,0.001497624,0.001336154,0.001416697,0.001036763,0.515,0.535,0.555,0.575,0.595,0.615
1,-160.0315207,-159.7708799,-159.9653851,-159.4724203,-158.9951959,-159.3591189,-159.0405037,0.75,-159.6251172,-159.3944605,-159.6152864,-158.9811956,-158.7954336,-159.1813771,-158.6041891,0.0160383,0.0022678,0.0118412,0.0008252,0.0107037,0.0023029,0.0013244,0.004278219,0.0022668,0.002343717,0.0008242,0.002317898,0.001566872,0.0013234,1.015,1.035,1.055,1.075,1.095,1.115
1.5,-160.2915047,-159.9986853,-160.1977473,-159.8113785,-159.1064652,-159.4989723,-159.3184228,1,-160.047559,-159.7731477,-159.9772263,-159.4732455,-158.9844922,-159.3614218,-159.0418281,0.0173391,0.0111253,0.0073345,0.0043386,0.0089804,0.0016832,0.002059,0.004333142,0.003765396,0.002594218,0.00135726,0.002498917,0.0016822,1.33E-03,1.515,1.535,1.555,1.575,1.595,1.615
2,-160.2781844,-160.0670544,-160.2331736,-159.8560399,-159.1963378,-159.5780982,-159.4228529,1.25,-160.2413929,-159.936279,-160.1379327,-159.71351,-159.0488082,-159.4444376,-159.2271788,0.0130886,0.0002263,0.0040907,0.0031402,0.0081247,0.0023502,0.0045767,0.003686476,0.0002253,0.002440177,0.001188109,0.002379441,0.001860357,0.00140921,2.015,2.035,2.055,2.075,2.095,2.115
2.5,-160.211036,-160.0920449,-160.2328141,-159.8397661,-159.2701623,-159.6206259,-159.5031284,1.5,-160.3088438,-160.0098106,-160.2050818,-159.8157171,-159.0974848,-159.5006555,-159.3204818,0.0080474,0.0036941,0.0067084,0.0035128,0.0225702,0.008215,5.57E-05,0.003574772,0.003131719,0.002350808,0.000997801,0.00260794,0.002243508,5.47E-05,2.515,2.535,2.555,2.575,2.595,2.615
,,,,,,,,1.75,-160.3148468,-160.0460512,-160.2301699,-159.8528604,-159.1441677,-159.5446295,-159.3800633,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2,-160.291273,-160.0672807,-160.2372643,-159.8591801,-159.1882131,-159.5804484,-159.4274296,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.25,-160.2559162,-160.0828974,-160.2385831,-159.8527946,-159.2242223,-159.6086134,-159.4686954,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.5,-160.2190834,-160.095739,-160.2395225,-159.8432789,-159.2475921,-159.6288409,-159.5031841,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.75,-160.1861759,-160.1061265,-160.2414342,-159.8349405,-159.2583553,-159.6419315,-159.529532,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3,-160.1597019,-160.1140323,-160.2439276,-159.8290697,-159.2599971,-159.6497333,-159.5480168,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3.25,-160.1410362,-160.1196409,-160.2463111,-159.8255061,-159.2564563,-159.6541875,-159.5601004,,,,,,,,,,,,,,,,,,,,


==> csv/RbH_Energy_2qubit_QITE_datacsv.csv <==
,distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0,0.5,-2904.270533,-2904.0340300000003,-2904.244287,-2903.871198,-2903.785058,-2904.029972,-2903.629047,0.5,-2904.2723969999997,-2904.055921,-2904.24534,-2903.878209,-2903.78055,-2904.024778,-2903.624593,0.001863415,0.02189128,0.001053637,0.00561266,0.0045127,0.005193199999999999,0.0058568430000000005,0.000521428,0.123798905,0.000269661,0.001177375,2.1899999999999997e-05,0.04454308,0.000830746,0.515,0.535,0.555,0.575,0.595,0.615
1,1.0,-2907.444419,-2907.107497,-2907.434459,-2907.028228,-2907.101298,-2907.30031,-2906.8315780000003,1.0,-2907.4465800000003,-2907.335927,-2907.4344929999997,-2907.0372429999998,-2907.096959,-2907.299825,-2906.8311329999997,0.002161255,0.22843070000000001,3.26e-05,0.00482491,0.00433512,0.00048183,0.004631083,0.000114035,0.0027073559999999997,0.00014333100000000001,0.000324633,0.00082426,0.000188933,6.96e-05,1.015,1.035,1.055,1.075,1.095,1.115
2,1.5,-2907.9744530000003,-2907.717994,-2907.930266,-2907.568893,-2907.349048,-2907.491784,-2907.372782,1.5,-2907.976078,-2907.718973,-2907.9278670000003,-2907.5816579999996,-2907.325965,-2907.488144,-2907.3659620000003,0.00162478,0.000978865,0.00040444300000000004,0.00895215,0.02308172,0.0016456670000000002,0.01062703,0.001503663,0.26345593,0.0012967130000000001,0.0006213109999999999,0.0024191679999999998,0.010551711,0.00027232,1.515,1.535,1.555,1.575,1.595,1.615
3,2.0,-2908.121035,-2907.9192559999997,-2908.0583079999997,-2907.7845829999997,-2907.313352,-2907.504082,-2907.535508,2.0,-2908.124393,-2907.904259,-2908.059655,-2907.785001,-2907.306673,-2907.5043379999997,-2907.535856,0.00336282,0.01499723,0.000647553,1.12e-05,0.006677665,0.00174185,0.000869623,9.97e-05,0.10896931300000001,0.0035678290000000002,3.17e-05,0.000278805,0.056348279,0.000118113,2.015,2.035,2.055,2.075,2.095,2.115
4,2.5,-2908.120762,-2907.817051,-2908.078908,-2907.8169559999997,-2907.3622579999997,-2907.537602,-2907.60335,2.5,-2908.123377,-2907.989122,-2908.088711,-2907.81909,-2907.339477,-2907.5392030000003,-2907.603993,0.003232635,0.172071025,0.00584373,0.000594465,0.017424945,0.0023530070000000003,0.00090022,0.0014094970000000002,0.0844975,0.001894314,3.05e-05,0.013740195,0.046208055,0.00034551,2.515,2.535,2.555,2.575,2.595,2.615
5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
21,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
23,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
26,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
27,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
28,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
29,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
30,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> csv/RbH_Energy_data.csv <==
distance,energy_g,energy_2,energy_1,energy_3,energy_g_max,energy_1_max,energy_3_max,distance_e,energy_eg,energy_e2,energy_e1,energy_e3,energy_eg_max,energy_e1_max,energy_e3_max,ene_diff_g,ene_diff_2,ene_diff_1,ene_diff_3,ene_diff_g_max,ene_diff_1_max,ene_diff_3_max,ene_std_g,ene_std_2,ene_std_1,ene_std_3,ene_std_g_max,ene_std_1_max,ene_std_3_max,distance1,distance2,distance3,distance4,distance5,distance6
0.5,-2904.263938,-2904.130631,-2904.242865,-2903.87484,-2903.792554,-2904.025385,-2903.611232,0.5,-2904.272397,-2904.129356,-2904.24534,-2903.878209,-2903.78055,-2904.024778,-2903.624593,0.008458635,0.00127464,0.002475403,0.003368658,0.012004135,0.000607236,0.013360947,0.000752994,0.00127364,0.000590365,0.000927654,0.000828292,0.000578982,0.000867117,0.515,0.535,0.555,0.575,0.595,0.615
1,-2907.441796,-2907.33571,-2907.433735,-2907.029077,-2907.100843,-2907.298333,-2906.830006,0.75,-2906.769675,-2906.665098,-2906.75284,-2906.409827,-2906.358615,-2906.577566,-2906.185983,0.004783769,0.000212926,0.000758048,0.008166169,0.003884847,0.001491659,0.001127129,0.000565841,0.000202926,0.00023313,0.000864516,0.000542758,0.000586464,0.000688213,1.015,1.035,1.055,1.075,1.095,1.115
1.5,-2907.967856,-2907.833506,-2907.918738,-2907.57237,-2907.328288,-2907.486579,-2907.365881,1,-2907.44658,-2907.335923,-2907.434493,-2907.037243,-2907.096959,-2907.299825,-2906.831133,0.008221953,0.003832319,0.009128297,0.00928762,0.0023227,0.001564928,8.06E-05,0.001291725,0.002274502,0.00151532,0.001420781,0.001657023,0.001640404,7.96E-05,1.515,1.535,1.555,1.575,1.595,1.615
2,-2908.121653,-2907.962937,-2908.050153,-2907.771728,-2907.318396,-2907.508177,-2907.527289,1.25,-2907.780067,-2907.670095,-2907.75883,-2907.363246,-2907.335578,-2907.478543,-2907.103817,0.00274083,0.005911134,0.00950246,0.013273314,0.011722591,0.003838591,0.008567555,0.001093655,0.002440905,0.00164486,0.001533379,0.002132556,0.001838915,0.001190329,2.015,2.035,2.055,2.075,2.095,2.115
2.5,-2908.114383,-2908.005845,-2908.081733,-2907.805522,-2907.34443,-2907.541152,-2907.600014,1.5,-2907.976078,-2907.837339,-2907.927867,-2907.581658,-2907.325965,-2907.488144,-2907.365962,0.008994517,0.00437776,0.006977826,0.01356738,0.004952983,0.00194932,0.003978621,0.001175839,0.002333566,0.001707657,0.001382963,0.002390852,0.001835526,0.00123578,2.515,2.535,2.555,2.575,2.595,2.615
,,,,,,,,1.75,-2908.079415,-2907.92318,-2908.015507,-2907.715956,-2907.307536,-2907.493129,-2907.476884,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2,-2908.124393,-2907.968848,-2908.059655,-2907.785001,-2907.306673,-2907.504338,-2907.535856,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.25,-2908.133901,-2907.994245,-2908.080115,-2907.813622,-2907.319499,-2907.520765,-2907.573989,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.5,-2908.123377,-2908.010223,-2908.088711,-2907.81909,-2907.339477,-2907.539203,-2907.603993,,,,,,,,,,,,,,,,,,,,
,,,,,,,,2.75,-2908.103895,-2908.02246,-2908.092656,-2907.812689,-2907.360021,-2907.556636,-2907.630904,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3,-2908.083867,-2908.033177,-2908.095743,-2907.801603,-2907.376085,-2907.570987,-2907.655519,,,,,,,,,,,,,,,,,,,,
,,,,,,,,3.25,-2908.069283,-2908.042647,-2908.099214,-2907.79003,-2907.385495,-2907.58146,-2907.676929,,,,,,,,,,,,,,,,,,,,

